Improving the Thermal Stability of a CCD Through Clocking

Modern precise radial velocity spectrometers are designed to infer the existence of planets orbiting other stars by measuring few-nm shifts in the positions of stellar spectral lines recorded at high spectral resolution on a large-area digital detector. While the spectrometer may be highly stabilized in terms of temperature, the detector itself may undergo changes in temperature during readout that are an order of magnitude or more larger than the other opto-mechanical components within the instrument. These variations in detector temperature can translate directly into systematic measurement errors. We explore a technique for reducing the amplitude of CCD temperature variations by shuffling charge within a pixel in the parallel direction during integration. We find that this "dither clocking" mode greatly reduces temperature variations in the CCDs being tested for the NEID spectrometer. We investigate several potential negative effects this clocking scheme could have on the underlying spectral data.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
